The probability of identifying the cosmic web environment of galaxies around clusters motivated by the Weave Wide Field Cluster Survey

Upcoming wide-field spectroscopic surveys will observe galaxies in a range of cosmic web environments in and around galaxy clusters. In this paper, we test and quantify how successfully we will be able to identify the environment of individual galaxies in the vicinity of massive galaxy clusters, reaching out to $\sim5R_{200}$ into the clusters' infall region. We focus on the WEAVE Wide Field Cluster Survey (WWFCS), but the methods we develop can be easily generalised to any similar spectroscopic survey. Using numerical simulations of a large sample of massive galaxy clusters from \textsc{TheThreeHundred} project, we produce mock observations that take into account the selection effects and observational constraints imposed by the WWFCS. We then compare the `true' environment of each galaxy derived from the simulations (cluster core, filament, and neither core nor filament, {``NCF''}) with the one derived from the observational data, where only galaxy sky positions and spectroscopic redshifts will be available. We find that, while cluster core galaxy samples can be built with a high level of completeness and moderate contamination, the filament and NCF galaxy samples will be significantly contaminated and incomplete due to projection effects exacerbated by the galaxies' peculiar velocities. We conclude that, in the infall regions surrounding massive galaxy clusters, associating galaxies with the correct cosmic web environment is highly uncertain. However, with large enough spectroscopic samples like the ones the WWFCS will provide (thousands of galaxies per cluster, {out to $5R_{200}$}), and the correct statistical treatment that takes into account the probabilities we provide here, we expect we will be able to extract robust and well-quantified conclusions on the relationship between galaxy properties and their environment.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
